Environments of red nuggets at z~0.7 from the VIPERS survey

Red ultra-compact massive galaxies, called red nuggets were formed at high redshifts ($\rm{z\sim2-3}$). Survivors of red nuggets, known as relics, observed at lower redshifts ($\rm{z<2}$) are believed to remain almost unchanged since their formation. For the first time, we verify the environmental properties of red nuggets at intermediate redshift ($0.5<\rm{z}<0.9$ ) using 42 red, massive ($\rm{log(M_{star}/M_{\odot}) \geq 10.9}$) and ultra-compact ($\rm{R_{e}}<1.5$ kpc) from the VIMOS Public Extragalactic Redshift Survey (VIPERS). We found that the increasing fraction of red galaxies, when moving to denser environments, is driven by the red massive normal-size galaxies. Red nuggets, similarly to red intermediate-mass ($\rm{10.4\lesssim log(M_{star}/M_{\odot})<10.9}$) ultra-compact galaxies, are found in various types of environments, with consistent (within $1\sigma$) fractions across all local densities. Analysis of red nugget stellar ages suggests that relics are preferably found in high-density regions while quiescent red nuggets are overabundant in low-density environments. We speculate that red nuggets have survived to lower redshifts via two channels: i) in low-density environments where the fraction of red nuggets decreases as time passes due to (very) limited merger activity, ii) in high-density environments, where the number of red nuggets drops at higher redshift due to merger activity and is preserved at lower redshift as the high velocities of clusters prevent them from being cannibalised. Even more, the fraction of red nuggets in clusters may increase due to the addition of red massive normal-size galaxies deprived of their envelopes with cosmic time.

==> RedNugget_env/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
